A Stereo Visual SLAM System Using Object-Level Motion Estimation and Geometric Filtering Based on Cross Disparity

This paper presents OCD SLAM, a dynamic stereo visual SLAM framework that extends ORB-SLAM2 by jointly addressing dynamic objects and dynamic features in the scene. Usual visual SLAM systems operating in dynamic environments often fail in the presence of moving objects, due to the static-world assumption used in pose estimation and mapping. To address this predicament, we introduce a novel geometric approach based on the discrepancy between disparity and a newly proposed notion called ``cross disparity'', which exploits both temporal and stereo inconsistency to identify dynamic feature points. Complementary to this feature-level motion analysis, OCD SLAM integrates a 3D object detection module (SMOKE) with Kalman filter-based object tracking to perform object-level motion classification, enabling robust separation of static and dynamic scene elements for accurate pose estimation. The proposed approach has been evaluated on various sequences from the KITTI Odometry and KITTI Raw datasets. Results demonstrate that OCD SLAM achieves significant improvement in trajectory accuracy compared to ORB-SLAM2 and several state-of-the-art dynamic SLAM methods. Ablation studies further demonstrate the effectiveness of the cross disparity module in the KITTI Raw dataset and show that this method is able to detect dynamic features that are missed by the 3D object detection scheme alone.

==> sections/result_plan.txt <==
First explain the experiment setup and the way of conducting the experiment

Explanation of Dataset

write our result and compare with orb slam2

compare out result with other method

DS SLAM
Dyna SLAM
RSO SLAM

Dynamic SLAM: A Visual SLAM
in Outdoor Dynamic Scenes

PS-SLAM: A Visual SLAM for Semantic Mapping
in Dynamic Outdoor Environment Using
Panoptic Segmentation


PointSLOT: Real-Time Simultaneous Localization
and Object Tracking for Dynamic Environment









